Navigating the Metrics Maze: Reconciling Score Magnitudes and Accuracies

Ten years ago a single metric, BLEU, governed progress in machine translation research. For better or worse, there is no such consensus today, and consequently it is difficult for researchers to develop and retain the kinds of heuristic intuitions about metric deltas that drove earlier research and deployment decisions. This paper investigates the "dynamic range" of a number of modern metrics in an effort to provide a collective understanding of the meaning of differences in scores both within and among metrics; in other words, we ask what point difference X in metric Y is required between two systems for humans to notice? We conduct our evaluation on a new large dataset, ToShip23, using it to discover deltas at which metrics achieve system-level differences that are meaningful to humans, which we measure by pairwise system accuracy. We additionally show that this method of establishing delta-accuracy is more stable than the standard use of statistical p-values in regards to testset size. Where data size permits, we also explore the effect of metric deltas and accuracy across finer-grained features such as translation direction, domain, and system closeness.

==> meeting.txt <==
- Introduction
- Experimental Setup
- Problem with +1 Metric Unit Threshold
  - Metric Delta Size
  - Thresholds and Accuracy
  - Statistical Significance Testing
  - What Affects Effect Size
  - Linear Alignment with BLEU
- Related Work
- Conclusion
